Initial report from the ICFA Neutrino Panel

In July 2013 ICFA established the Neutrino Panel with the mandate "To promote international cooperation in the development of the accelerator-based neutrino-oscillation program and to promote international collaboration in the development a neutrino factory as a future intense source of neutrinos for particle physics experiments". This, the Panel's Initial Report, presents the conclusions drawn by the Panel from three regional "Town Meetings" that took place between November 2013 and February 2014. After a brief introduction and a short summary of the status of the knowledge of the oscillation parameters, the report summarises the approved programme and identifies opportunities for the development of the field. In its conclusions, the Panel recognises that to maximise the discovery potential of the accelerator-based neutrino-oscillation programme it will be essential to exploit the infrastructures that exist at CERN, FNAL and J-PARC and the expertise and resources that reside in laboratories and institutes around the world. Therefore, in its second year, the Panel will consult with the accelerator-based neutrino-oscillation community and its stakeholders to: develop a road-map for the future accelerator-based neutrino-oscillation programme that exploits the ambitions articulated at CERN, FNAL and J-PARC and includes the programme of measurement and test-beam exposure necessary to ensure the programme is able to realise its potential; develop a proposal for a coordinated "Neutrino RD" programme, the accelerator and detector R&D programme required to underpin the next generation of experiments; and to explore the opportunities for the international collaboration necessary to realise the Neutrino Factory.

==> 20-arXiv/20-01-Title.txt <==
Initial report from the ICFA Neutrino Panel


==> 20-arXiv/20-02-Authors.txt <==
J. Cao, A. de Gouv\^ea, D. Duchesneau, R. Funchal, S. Geer, S.B. Kim, T. Kobayashi, K. Long, M. Maltoni, M. Mezzetto, N. Mondal, M. Shiozawa, J. Sobczyk, H. A. Tanaka, M. Wascko, G. Zeller


==> 20-arXiv/20-03-Abstract.txt <==
In July 2013 ICFA established the Neutrino Panel with the mandate ``To promote international cooperation in the development of the accelerator-based neutrino-oscillation program and to promote international collaboration in the development a neutrino factory as a future intense source of neutrinos for particle physics experiments.''  This the Panel's Initial Report presents the conclusions drawn by the Panel from three regional ``Town Meetings'' that took place between November 2013 and February 2014. 

After a brief introduction and a short summary of the status of the knowledge of the oscillation parameters, the report summarises the approved programme and identifies opportunities for the development of the field.  In its conclusions, the Panel recognises that to maximise the discovery potential of the accelerator-based neutrino-oscillation programme it will be essential to exploit the infrastructures that exist at CERN, FNAL and J-PARC and the expertise and resources that reside in laboratories and institutes around the world.  Therefore, in its second year, the Panel will consult with the accelerator-based neutrino-oscillation community and its stakeholders to: develop a road-map for the future accelerator-based neutrino-oscillation programme that exploits the ambitions articulated at CERN, FNAL and J-PARC and includes the programme of measurement and test-beam exposure necessary to ensure the programme is able to realise its potential; develop a proposal for a coordinated ``Neutrino RD'' programme, the accelerator and detector R&D programme required to underpin the next generation of experiments; and to explore the opportunities for the international collaboration necessary to realise the Neutrino Factory.

